Data-Driven Prediction of Route-Level Energy Use for Mixed-Vehicle Transit Fleets

Due to increasing concerns about environmental impact, operating costs, and energy security, public transit agencies are seeking to reduce their fuel use by employing electric vehicles (EVs). However, because of the high upfront cost of EVs, most agencies can afford only mixed fleets of internal-combustion and electric vehicles. Making the best use of these mixed fleets presents a challenge for agencies since optimizing the assignment of vehicles to transit routes, scheduling charging, etc. require accurate predictions of electricity and fuel use. Recent advances in sensor-based technologies, data analytics, and machine learning enable remedying this situation; however, to the best of our knowledge, there exists no framework that would integrate all relevant data into a route-level prediction model for public transit. In this paper, we present a novel framework for the data-driven prediction of route-level energy use for mixed-vehicle transit fleets, which we evaluate using data collected from the bus fleet of CARTA, the public transit authority of Chattanooga, TN. We present a data collection and storage framework, which we use to capture system-level data, including traffic and weather conditions, and high-frequency vehicle-level data, including location traces, fuel or electricity use, etc. We present domain-specific methods and algorithms for integrating and cleansing data from various sources, including street and elevation maps. Finally, we train and evaluate machine learning models, including deep neural networks, decision trees, and linear regression, on our integrated dataset. Our results show that neural networks provide accurate estimates, while other models can help us discover relations between energy use and factors such as road and weather conditions.

==> Data/Diesel_Vehicles_Longer_Interval_Loss.csv <==
,Time,FF,DT,LR
0,10.0,14.61,18.06,17.92
1,20.0,10.54,12.61,13.15
2,30.0,9.32,11.23,11.63
3,40.0,8.53,9.85,10.53
4,50.0,8.25,9.38,10.14
5,60.0,6.84,8.55,9.2
6,120.0,5.4,6.97,7.37
7,180.0,3.97,4.84,5.78
8,240.0,3.58,5.08,4.82
9,300.0,3.26,4.33,3.91
10,360.0,3.15,3.97,3.93


==> Data/Diesel_Vehicles_Shorter_Interval_Loss.csv <==
,Models,MSE,MAE
0,ANN,0.0007359088523882847,0.01257122776944123
1,DT,0.0010070709004868321,0.013778205479870556
2,LR,0.0011823115166665346,0.016208674901691277


==> Data/Different_Features_Diesel.csv <==
,Features,Loss
0,Weather,0.0011709
1,Traffic,0.0009552
2,Elevation,0.0009888
3,Eleavation+Traffic,0.0007633
4,All,0.0007359


==> Data/Different_Features_Electric.csv <==
,Features,Loss
0,Weather,0.0332447
1,Traffic,0.0329091
2,Elevation,0.0314747
3,Eleavation+Traffic,0.0312971
4,All,0.0311945


==> Data/Electric_Vehicles_Longer_Interval_Loss.csv <==
,Time,FF,DT,LR
0,10.0,31.78,29.92,38.63
1,20.0,22.43,22.66,25.79
2,30.0,21.01,20.1,22.47
3,40.0,19.48,19.09,20.78
4,50.0,18.91,19.14,19.35
5,60.0,18.27,17.75,18.64
6,120.0,16.59,16.74,17.17
7,180.0,15.5,14.39,16.57
8,240.0,14.67,14.28,15.05
9,300.0,12.65,11.82,14.53
10,360.0,11.32,11.45,12.06


==> Data/Electric_Vehicles_Shorter_Interval_Loss.csv <==
,Models,MSE,MAE
0,ANN,0.03119445229008569,0.03148125739688141
1,DT,0.03170705015462987,0.029271984471358255
2,LR,0.03330307454881135,0.038294152749924


==> Data/Energy_Distribution_Diesel.csv <==
,Energy_Diesel
0,0.129
1,0.0
2,0.061
3,0.001
4,0.001
5,0.037
6,0.002
7,0.001
8,0.0
9,0.03
10,0.004
11,0.003
12,0.002
13,0.18
14,0.01
15,0.035
16,0.189
17,0.007
18,0.012
19,0.002
20,0.0
21,0.003
22,0.002
23,0.015
24,0.0
25,0.087
26,0.004
27,0.0
28,0.001
29,0.058
30,0.001
31,0.07
32,0.0
33,0.004
34,0.0
35,0.192
36,0.002
37,0.0
38,0.002
39,0.008
40,0.0
41,0.035
42,0.004
43,0.032
44,0.001
45,0.036
46,0.215
47,0.492
48,0.065
49,0.001
50,0.039
51,0.02
52,0.001
53,0.002
54,0.007
55,0.001
56,0.0
57,0.0
58,0.002
59,0.002
60,0.0
61,0.001
62,0.0
63,0.033
64,0.001
65,0.103
66,0.003
67,0.034
68,0.221
69,0.0
70,0.003
71,0.0
72,0.001
73,0.1595
74,0.0
75,0.0
76,0.0
77,0.078
78,0.006
79,0.001
80,0.001
81,0.051
82,0.019
83,0.001
84,0.002
85,0.0
86,0.066
87,0.34
88,0.133
89,0.128
90,0.0
91,0.006
92,0.042
93,0.001
94,0.004
95,0.008
96,0.0
97,0.0
98,0.055
99,0.011
100,0.001
101,0.001
102,0.013
103,0.071
104,0.0
105,0.008
106,0.017
107,0.0
108,0.001
109,0.062
110,0.0
111,0.0
112,0.002
113,0.081
114,0.045
115,0.0
116,0.002
117,0.001
118,0.0
119,0.0
120,0.025
121,0.025
122,0.0
123,0.041
124,0.028
125,0.009
126,0.0
127,0.022
128,0.001
129,0.002
130,0.0
131,0.021
132,0.006
133,0.069
134,0.0
135,0.0
136,0.0
137,0.002
138,0.001
139,0.003
140,0.03
141,0.003
142,0.0
143,0.001
144,0.002
145,0.026
146,0.039
147,0.0
148,0.009
149,0.017
150,0.001
151,0.0
152,0.0
153,0.0
154,0.0
155,0.0
156,0.0005
157,0.072
158,0.097
159,0.0
160,0.001
161,0.001
162,0.003
163,0.002
164,0.016
165,0.111
166,0.045
167,0.168
168,0.001
169,0.003
170,0.078
171,0.139
172,0.0
173,0.001
174,0.008
175,0.049
176,0.0
177,0.096
178,0.0
179,0.028
180,0.009
181,0.0
182,0.003
183,0.001
184,0.004
185,0.033
186,0.036
187,0.005
188,0.001
189,0.0
190,0.002
191,0.0
192,0.003
193,0.0
194,0.17
195,0.023
196,0.003
197,0.032
198,0.0
199,0.031
200,0.114
201,0.003
202,0.0
203,0.002
204,0.0
205,0.018
206,0.002
207,0.003
208,0.001
209,0.0
210,0.0
211,0.026
212,0.001
213,0.001
214,0.051
215,0.0
216,0.002
217,0.001
218,0.001
219,0.09
220,0.003
221,0.071
222,0.0
223,0.0
224,0.021
225,0.001
226,0.001
227,0.001
228,0.0
229,0.066
230,0.001
231,0.001
232,0.04
233,0.062
234,0.001
235,0.018
236,0.002
237,0.158
238,0.046
239,0.055
240,0.013
241,0.0
242,0.0
243,0.136
244,0.001
245,0.0
246,0.001
247,0.001
248,0.003
249,0.004
250,0.002
251,0.002
252,0.002
253,0.001
254,0.002
255,0.003
256,0.0
257,0.067
258,0.003
259,0.019
260,0.005
261,0.006
262,0.041
263,0.008
264,0.001
265,0.0
266,0.000167
267,0.072
268,0.007
269,0.049
270,0.102
271,0.019
272,0.0
273,0.077
274,0.003
275,0.014
276,0.002
277,0.0
278,0.085
279,0.082
280,0.024
281,0.018
282,0.016
283,0.001
284,0.122
285,0.0
286,0.0755
287,0.072
288,0.001
289,0.075
290,0.057
291,0.101
292,0.16
293,0.01
294,0.059
295,0.0
296,0.103
297,0.145
298,0.003
299,0.039
300,0.001
301,0.046
302,0.03
303,0.022
304,0.031
305,0.0
306,0.023
307,0.003
308,0.096
309,0.007
310,0.001
311,0.0
312,0.0015
313,0.054
314,0.046
315,0.001
316,0.0
317,0.026
318,0.248
319,0.001
320,0.0005
321,0.012
322,0.001
323,0.002
324,0.0
325,0.035
326,0.001
327,0.003
328,0.0
329,0.0
330,0.008
331,0.004
332,0.0
333,0.001
334,0.001
335,0.016
336,0.065
337,0.001
338,0.0
339,0.002
340,0.0
341,0.015
342,0.001
343,0.031
344,0.023
345,0.0
346,0.001
347,0.027
348,0.0
349,0.033
350,0.02
351,0.001
352,0.003
353,0.025
354,0.0
355,0.002
356,0.001
357,0.001
358,0.002
359,0.002
360,0.017
361,0.0015
362,0.001
363,0.03
364,0.0
365,0.001
366,0.012
367,0.008
368,0.0
369,0.001
370,0.057
371,0.03
372,0.003
373,0.013
374,0.001
375,0.0
376,0.003
377,0.0
378,0.003
379,0.025
380,0.064
381,0.029
382,0.001
383,0.026
384,0.002
385,0.001
386,0.053
387,0.0075
388,0.002
389,0.038
390,0.0
391,0.001
392,0.009
393,0.001
394,0.041
395,0.043
396,0.073
397,0.04
398,0.0
399,0.012
400,0.002
401,0.003
402,0.001
403,0.069
404,0.052
405,0.073
406,0.044
407,0.0
408,0.001
409,0.093
410,0.0
411,0.0165
412,0.032
413,0.002
414,0.019
415,0.001
416,0.002
417,0.001
418,0.049
419,0.081
420,0.274
421,0.02
422,0.0
423,0.0
424,0.0
425,0.0
426,0.0
427,0.001
428,0.032
429,0.049
430,0.097
431,0.0
432,0.0
433,0.001
434,0.0
435,0.059
436,0.003
437,0.0015
438,0.0005
439,0.0
440,0.001
441,0.032
442,0.04
443,0.055
444,0.001
445,0.001
446,0.112
447,0.002
448,0.032
449,0.0265
450,0.0825
451,0.041
452,0.001
453,0.081
454,0.007
455,0.002
456,0.32275
457,0.001
458,0.0
459,0.0
460,0.001
461,0.001
462,0.0
463,0.003
464,0.202
465,0.019
466,0.067
467,0.0
468,0.002
469,0.001
470,0.071
471,0.0
472,0.0
473,0.003
474,0.001
475,0.0015
476,0.002
477,0.028
478,0.056
479,0.0
480,0.036
481,0.001
482,0.001
483,0.001
484,0.002
485,0.056
486,0.0
487,0.0
488,0.005
489,0.0
490,0.003
491,0.001
492,0.002
493,0.0465
494,0.011
495,0.002
496,0.0001
497,0.001
498,0.0
499,0.0
500,0.001
501,0.0195
502,0.001
503,0.002
504,0.002
505,0.001
506,0.0
507,0.035
508,0.034
509,0.06
510,0.006
511,0.123
512,0.01
513,0.001
514,0.003
515,0.0
516,0.001
517,0.001
518,0.002
519,0.043
520,0.0
521,0.0
522,0.002
523,0.001
524,0.011
525,0.001
526,0.0
527,0.0
528,0.0
529,0.001
530,0.001
531,0.049
532,0.001
533,0.013
534,0.002
535,0.014
536,0.008
537,0.001
538,0.0005
539,0.008
540,0.039
541,0.027
542,0.028
543,0.042
544,0.001
545,0.164
546,0.0
547,0.0
548,0.049
549,0.0
550,0.001
551,0.001
552,0.074
553,0.001
554,0.042
555,0.002
556,0.026
557,0.052
558,0.002
559,0.09
560,0.048
561,0.003
562,0.0
563,0.019
564,0.001
565,0.001
566,0.009
567,0.0
568,0.001
569,0.001
570,0.0
571,0.011
572,0.002
573,0.001
574,0.003
575,0.002
576,0.0
577,0.028
578,4e-05
579,0.0
580,0.0235
581,0.054
582,0.0
583,0.0
584,0.0
585,0.009
586,0.0
587,0.043
588,0.001
589,0.002
590,0.002
591,0.264
592,0.0
593,0.066
594,0.092
595,0.029
596,0.001
597,0.032
598,0.0005
599,0.001
600,0.001
601,0.07
602,0.356
603,0.065
604,0.0
605,0.0
606,0.001
607,0.018
608,0.0
609,0.0
610,0.01
611,0.001
612,0.0
613,0.019
614,0.0
615,0.0
616,0.0
617,0.0
618,0.001
619,0.002
620,0.001
621,0.069
622,0.026
623,0.002
624,0.099
625,0.005
626,0.002
627,0.002
628,0.058
629,0.002
630,0.014
631,0.006
632,0.045
633,0.001
634,0.106
635,0.001
636,0.007
637,0.001
638,0.0015
639,0.001
640,0.0
641,0.001
642,0.001
643,0.0
644,0.024
645,0.019
646,0.002
647,0.0
648,0.001
649,0.001
650,0.011
651,0.0
652,0.001
653,0.0
654,0.0
655,0.004
656,0.004
657,0.0
658,0.0
659,0.144
660,0.002
661,0.0
662,0.094
663,0.012
664,0.0
665,0.001
666,0.002
667,0.035
668,0.001
669,0.035
670,0.007
671,0.009
672,0.0015
673,0.011
674,0.033
675,0.001
676,0.053
677,0.001
678,0.093
679,0.0
680,0.105
681,0.003
682,0.001
683,0.0
684,0.0
685,0.022
686,0.0005
687,0.0
688,0.003
689,0.013
690,0.231
691,0.00775
692,0.0
693,0.001
694,0.0
695,0.003
696,0.002
697,0.124
698,0.01
699,0.065
700,0.0
701,0.001
702,0.001
703,0.003
704,0.0
705,0.002
706,0.0
707,0.002
708,0.012
709,0.032
710,0.008
711,0.031
712,0.003
713,0.001
714,0.0
715,0.0
716,0.001
717,0.002
718,0.0
719,0.129
720,0.001
721,0.004
722,0.087
723,0.021
724,0.0
725,0.001
726,0.002
727,0.114
728,0.003
729,0.0
730,0.001
731,0.0
732,0.0
733,0.08
734,0.001
735,0.023
736,0.0
737,0.0
738,0.0
739,0.0
740,0.0
741,0.058
742,0.003
743,0.002
744,0.001
745,0.001
746,0.048
747,0.0
748,0.034
749,0.002
750,0.0
751,0.176
752,0.025
753,0.002
754,0.0
755,0.086
756,0.039
757,0.006
758,0.0
759,0.002
760,0.0
761,0.0
762,0.0
763,0.04
764,0.002
765,0.0
766,0.028
767,0.016
768,0.004
769,0.049
770,0.0
771,0.002
772,0.0
773,0.019
774,0.009
775,0.028
776,0.0
777,0.015
778,0.004
779,0.086
780,0.0
781,0.019
782,0.0
783,0.002
784,0.002
785,0.034
786,0.001
787,0.042
788,0.0
789,0.062
790,0.001
791,0.0
792,0.006
793,0.025
794,0.072
795,0.002
796,0.0005
797,0.043
798,0.052
799,0.0
800,0.064
801,0.0
802,0.002
803,0.0
804,0.066
805,0.004
806,0.034
807,0.011
808,0.074
809,0.0
810,0.07
811,0.0
812,0.001
813,0.001
814,0.017
815,0.0005
816,0.0
817,0.0
818,0.0
819,0.001
820,0.042
821,0.104
822,0.084
823,0.0
824,0.001
825,0.057
826,0.0
827,0.05
828,0.002
829,0.108
830,0.008
831,0.002
832,0.078
833,0.0
834,0.009
835,0.003
836,0.005
837,0.0
838,0.001
839,0.071
840,0.051
841,0.0
842,0.0
843,0.002
844,0.0
845,0.002
846,0.0
847,0.014
848,0.012
849,0.052
850,0.015
851,0.0
852,0.0
853,0.099
854,0.041
855,0.019
856,0.109
857,0.169
858,0.001
859,0.0
860,0.003
861,0.001
862,0.0
863,0.0
864,0.0
865,0.001
866,0.0
867,0.059
868,0.026
869,0.003
870,0.0
871,0.002
872,0.001
873,0.151
874,0.0
875,0.096
876,0.001
877,0.0
878,0.018
879,0.003
880,0.001
881,0.014
882,0.0
883,0.004
884,0.0015
885,0.039
886,0.002
887,0.001
888,0.048
889,0.001
890,0.001
891,0.098
892,0.001
893,0.0
894,0.039
895,0.001
896,0.0
897,0.0
898,0.002
899,0.002
900,0.001
901,0.0
902,0.021
903,0.223
904,0.104
905,0.026
906,0.0
907,0.0
908,0.0
909,0.016
910,0.14
911,0.0
912,0.002
913,0.045
914,0.004
915,0.002
916,0.041
917,0.0
918,0.0
919,0.002
920,0.001
921,0.002
922,0.002
923,0.169
924,0.001
925,0.038
926,0.002
927,0.001
928,0.087
929,0.003
930,0.0
931,0.004
932,0.0
933,0.0
934,0.159
935,0.001
936,0.0
937,0.0
938,0.054
939,0.0
940,0.0
941,0.001
942,0.118
943,0.023
944,0.0
945,0.105
946,0.0
947,0.014
948,0.001
949,0.0
950,0.0
951,0.038
952,0.041
953,0.0
954,0.0
955,0.007
956,0.0
957,0.143
958,0.0015
959,0.001
960,0.001
961,0.041
962,0.061
963,0.002
964,0.002
965,0.003
966,0.106
967,0.029
968,0.001
969,0.001
970,0.001
971,0.0
972,0.001
973,0.001
974,0.0
975,0.006
976,0.052
977,0.001
978,0.11
979,0.036
980,0.002
981,0.0
982,0.088
983,0.001
984,0.069
985,0.002
986,0.001
987,0.0
988,0.0
989,0.006
990,0.008
991,0.0145
992,0.001
993,0.001
994,0.001
995,0.001
996,0.0
997,0.236
998,0.001
999,0.001


==> Data/Energy_Distribution_Electric.csv <==
,Energy_Electric,Distribution,Numbers,Range
0,0.080323,50,-0.3,<-.2
1,0.048194,30,-0.2,-0.2\\to\\-0.15
2,0.480329,299,-0.15,-0.15\\to\\-0.1
3,1.625729,1012,-0.1,-0.1\\to\\-0.05
4,2.01931,1257,-0.05,-0.05\\to\\-0.025
5,12.83876,7992,-0.025,-0.025\\to\\0
6,51.730952,32202,0.0,0\\to\\0.025
7,6.999309,4357,0.025,0.025\\to\\0.05
8,9.490916,5908,0.05,0.05\\to\\0.1
9,5.727,3565,0.1,0.1\\to\\0.15
10,3.452264,2149,0.15,0.15\\to\\0.2
11,1.995213,1242,0.2,0.2\\to\\0.25
12,1.179135,734,0.25,0.25\\to\\0.3
13,1.183955,737,0.3,0.3\\to\\0.4
14,1.148613,715,0.4,>.4


==> Data/Noise_Results.csv <==
,Noise,Distance_in_Meter,Accuracy
0,1e-05,1.11,98.56666666666666
1,5e-05,5.55,95.63333333333334
2,8e-05,8.88,90.9
3,0.0001,11.1,84.96666666666667
4,0.00012,13.32,80.33333333333334
5,0.000125,13.875,78.0
6,0.00015,16.65,71.3
7,0.00025,27.75,48.46666666666667
8,0.0005,55.5,25.633333333333326
9,0.00075,83.25,15.166666666666657
10,0.001,111.0,11.799999999999997


==> Data/Weather_Features.csv <==
,Features,Loss
0,Temp,0.03141
1,Humid,0.03124
2,Visibility,0.03151
3,Precipitation,0.0312
4,Wind,0.03133
5,All,0.03105
6,None,0.03148


==> Data/Weather_Features_Diesel.csv <==
,Features,Loss
0,Temp,0.000766
1,Humid,0.000794
2,Visibility,0.000785
3,Precipitation,0.000769
4,Wind,0.000815
5,ALL,0.000854
6,None,0.000785
7,TVPH,0.000804
8,TVP,0.000736


==> Data/Weather_Features_Electric.csv <==
,Features,Loss
0,Temp,0.03142
1,Humid,0.03129
2,Visibility,0.03138
3,Precipitation,0.031314
4,Wind,0.03154
5,ALL,0.03119
6,None,0.03148
7,TVPH,0.03134
8,TVP,0.0314

